Cloning one's voice using very limited data in the wild

With the increasing popularity of speech synthesis products, the industry has put forward more requirements for personalized speech synthesis: (1) How to use low-resource, easily accessible data to clone a person's voice. (2) How to clone a person's voice while controlling the style and prosody. To solve the above two problems, we proposed the Hieratron model framework in which the prosody and timbre are modeled separately using two modules, therefore, the independent control of timbre and the other characteristics of audio can be achieved while generating speech. The practice shows that, for very limited target speaker data in the wild, Hieratron has obvious advantages over the traditional method, in addition to controlling the style and language of the generated speech, the mean opinion score on speech quality of the generated speech has also been improved by more than 0.2 points.

==> tmp.txt <==



According to Table~\ref{table:mos2}, it can be found that after using prosody selection,  the speaker similarity of synthesized voice is improved by 0.05 points, while the speech quality is reduced by 0.18 points. According to the evaluation results of speaker similarity, we found that for most people, changing the speaker’s prosody does not have a great impact on identifying a speaker, except for those whose prosody are very distinctive, like spk-b. 



In addition, for the speech generated with prosody selection, the naturalness and quality of the synthesized speech under each target speaker is influenced by the data used to train \textit{text2bottleneck} which has the most similar prosody to the target speaker, since the data quality of the selected speaker with the most similar prosody is worse than the TTS data used for training Hieratron without prosody selection, this leads to a reduction in the score of speech quality, except for spke-f (the selected speaker's data closest to the spk-f prosody have also than 5000 samples). This shows that if there are enough high-quality TTS data of multiple speakers, the prosody selection scheme is feasible.


In this paper, we proposed a voice cloning model framework named Hieratron, whose generative model consists of \textit{text2bottleneck} and \textit{bottleneck2mel} modules. The \textit{text2bottleneck} and the \textit{bottleneck2mel} module are trained on different sources of data, and finally cloning one's voice on a small amount of low-quality target speaker data is realized, and further more, more control over the synthesized voice could also be achived, such as cross linguage voice cloning, cross style voice cloning.

